Strong CO Absorption Features in Massive ETGs

Massive Early-Type Galaxies (ETG) in the local Universe are believed to be the most mature stage of galaxy evolution. Their stellar population content reveals the evolutionary history of these galaxies. However, while state-of-the-art Stellar Population Synthesis (SPS) models provide an accurate description of observed galaxy spectra in the optical range, the modelling in the Near-Infrared (NIR) is still in its infancy. Here we focus on NIR CO absorption features to show, in a systematic and comprehensive manner, that for massive ETGs, all CO indices, from H through to K band, are significantly stronger than currently predicted by SPS models. We explore and discuss several possible explanations of this "CO mismatch", including the effect of intermediate-age, AGB-dominated, stellar populations, high metallicity populations, non-solar abundance ratios and the initial mass function. While none of these effects is able to reconcile models and observations, we show that ad-hoc "empirical" corrections, taking into account the effect of CO-strong giant stars in the low-temperature regime, provide model predictions that are closer to the observations. Our analysis points to the effect of carbon abundance as the most likely explanation of NIR CO line-strengths, indicating possible routes for improving the SPS models in the NIR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
